A diving heuristic for mixed-integer problems with unbounded semi-continuous variables

Semi-continuous decision variables arise naturally in many real-world applications. They are defined to take either value zero or any value within a specified range, and occur mainly to prevent small nonzero values in the solution. One particular challenge that can come with semi-continuous variables in practical models is that their upper bound may be large or even infinite. In this article, we briefly discuss these challenges, and present a new diving heuristic tailored for mixed-integer optimization problems with general semi-continuous variables. The heuristic is designed to work independently of whether the semi-continuous variables are bounded from above, and thus circumvents the specific difficulties that come with unbounded semi-continuous variables. We conduct extensive computational experiments on three different test sets, integrating the heuristic in an open-source MIP solver. The results indicate that this heuristic is a successful tool for finding high-quality solutions in negligible time. At the root node the primal gap is reduced by an average of 5 % up to 21 %, and considering the overall performance improvement, the primal integral is reduced by 2 % to 17 % on average.

==> graphics/primal_gap_root_cellphone_data.txt <==
pGap_master pGap_no
0.2540683647140331 0.6036860501483008
0.24062750589161563 0.24062750589161563
0.34435599804752764 0.34435599804752764
0.10301018893633762 0.10301018893633762
0.2517435869170461 0.2517435869170461
0.3008215436284855 0.3008215436284855
0.34435599804752764 0.34435599804752764
0.11648308625951678 0.11648308625951678
0.13592290854157973 0.1801118871602525
0.18308940078474722 0.18308940078474722
0.4500247860015092 0.4500247860015092
0.11710336336588567 0.11710336336588567
0.1837676981337589 0.1837676981337589
0.1839421021019373 0.1839421021019373
0.34435599804752764 0.34435599804752764
0.18544946684421074 0.6488985862074395
0.14077362201294866 0.18645179813079615
0.24384062888817434 0.24384062888817434
0.3483690845245013 0.3483690845245013
0.14077362201266921 0.14077362201266921
0.13938563852021518 0.18458548772339434
0.4368600976920939 0.4802177619293108
0.34836908452461485 0.34836908452461485
0.18458548772329003 0.18458548772329003
0.13801790066276026 0.18274392435594414
0.35333460797836613 0.35333460797836613
0.3483122939612586 0.3483122939612586
0.18274392435565698 0.18274392435565698
0.18648961553687257 0.18648961553687257
0.24384062888798097 0.24384062888798097
0.3483690845255801 0.3483690845255801
0.14147534686965715 0.14147534686965715
0.26026042897405693 0.47890383186226515
0.26301464384740497 0.26301464384740497
0.6208550824160937 0.6208550824160937
0.7099210825700527 0.7099210825700527
0.2579217641915038 0.2579217641915038
0.6910518302925018 0.6910518302925018
0.6873433876677199 0.6873433876677199
0.26118731924890204 0.7088569544764453
0.2568203406634174 0.2568203406634174
0.2634560790085113 0.2634560790085113
0.5132051005250868 0.5132051005250868
0.30990429033061967 0.3148065757137819
0.2600999157300706 0.253754965566171
0.5152855892563838 0.5152855892563838
0.514406817229462 0.514406817229462
0.708237930938203 0.708237930938203
0.40292099617621496 0.40292099617621496
0.4038802199251586 0.4038802199251586
0.4034230704033667 0.4034230704033667
0.4029360072580074 0.4029360072580074
0.401093192464185 0.401093192464185
0.4036954483281177 0.4036954483281177
0.40342307040337494 0.40342307040337494
0.41056508737730313 0.41203374322742237
0.3969863277545396 0.39927559087236514
0.4037511780871083 0.4037511780871083
0.8061508859705228 0.8061508859705228
0.3993206444238583 0.3993206444238583
0.4022094901941283 0.40297025185928803
0.4038802199251586 0.4038802199251586
0.4034230704033698 0.4034230704033698
0.6051840330667583 0.6208634573663028
0.18168590198208928 0.18168590198208928
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1816859019820964 0.1816859019820964
0.1803748507393569 0.1803748507393569
0.17874819992860516 0.39672124266135367
0.3506147119512079 0.4939338638512122
0.18037485073936393 0.18037485073936393
0.17907605638111246 0.17907605638111246
0.35056865796130104 0.4938794128358087
0.17664125514257176 0.39413858643941646
0.1790760563811271 0.1790760563811271
0.18171254364841108 0.18171254364841108
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1865695522733313 0.1865695522733313
0.008568584870178505 0.008568584870178505
0.35795835697380446 0.5019589969544217
0.18519988127298556 0.18519988127298556
0.008567464099312371 0.008567464099312371
0.35795835697380446 0.5019589969544217
0.18384335607519836 0.18384335607519836
0.2514303502388435 0.2514303502388435
0.35791091836789435 0.5019035034160149
0.18659739156519217 0.18659739156519217
0.008568584870178505 0.008568584870178505
0.35795835697380446 0.5019589969544217
1.0719020687411391e-13 1.0719020687411391e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1141243865695655e-13 1.1141243865695655e-13
1.0811824274371157e-13 1.0811824274371157e-13
1.0676167759008922e-13 1.0676167759008922e-13
1.1096702956631845e-13 1.1096702956631845e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1163648676496822e-13 1.1163648676496822e-13
1.494504876294438e-13 1.494504876294438e-13
2.4540685921324945e-13 2.4540685921324945e-13
1.488418044525281e-13 1.488418044525281e-13
1.488418044525281e-13 1.488418044525281e-13
2.423343585027914e-13 2.423343585027914e-13
0.10333816703185829 0.1711514491791384
0.20269831412806164 0.20269831412806164
0.34000054556545867 0.30969995682548396
0.1214522658401932 0.1214522658401932
0.17419196550526198 0.17419196550526198
0.1721987452583609 0.1721987452583609
0.34000054556545783 0.30969995682548307
0.12115762915848365 0.12115762915848365
0.17544711915714709 0.17544711915714709
0.17247692636526807 0.17247692636526807
0.11996518532452695 0.11996518532452695
0.12086558316083522 0.12086558316083522
0.1723415653934882 0.1723415653934882
0.20269831412806072 0.20269831412806072
0.34000054556545867 0.30969995682548396
0.12160056519433604 0.12160056519433604
0.17539533583744746 0.17539533583744746
0.8273087498888361 0.8273087498888361
0.875733833162962 0.875733833162962
0.17491216082662273 0.17491216082662273
0.1748677663787356 0.1748677663787356
0.2830690056760691 0.2830690056760691
0.8757338331629632 0.8757338331629632
0.17433122764924405 0.17693495144084534
0.2835424128972833 0.2835424128972833
0.2835424128971431 0.2835424128971431
0.2788966121772364 0.24185181748514556
0.2835424128971853 0.2835424128971853
0.17542178561463803 0.17542178561463803
0.8273087498888361 0.8272433341466193
0.34669645821461337 0.34669645821461337
0.17365101684944623 0.17412003574226065
2.3363907652577866e-12 4.973597964918318e-05
2.3857516835999425e-12 2.4929752360891017e-05
0.042712184393794705 0.08170511138140704
0.08146128110397155 0.08146128110397155
0.08050981213237522 0.08016086557497062
4.506908055730218e-14 4.506908055730218e-14
0.47313450547342956 0.0940967826705366
0.08144511008711824 0.08144511008711824
0.08050981220777015 0.08016086565039417
3.594375943400242e-14 3.594375943400242e-14
0.08059625863956314 0.08059625863956314
0.08092709844520656 0.08092709844520656
0.0804937894467821 0.0804937894467821
8.856154117510168e-15 8.856154117510168e-15
0.08187290062185142 0.08187290062185142
0.08146128110397155 0.08146128110397155
0.08050981213237522 0.08016086557497062
4.51824099021096e-14 4.51824099021096e-14
0.25437050473293094 0.6010478431509797
0.24055837363125326 0.24055837363125326
0.3443559980475206 0.3443559980475206
0.32904428493929855 0.32904428493929855
0.2523460539322386 0.2523460539322386
0.3008215436284855 0.3008215436284855
0.3443559980475206 0.3443559980475206
0.5009940967868739 0.11648308625949719
0.13592290854157973 0.1801118871602525
0.2388863336804233 0.2388863336804233
0.4500247860015092 0.4500247860015092
0.19056629629459348 0.40843613679726687
0.292182096833224 0.3606548053772754
0.2405583736313467 0.2405583736313467
0.34435599804752764 0.34435599804752764
0.2178571927333076 0.2178571927333076
0.14077362201270704 0.14077362201270704
0.24384062888773445 0.24384062888773445
0.306740148413202 0.40498722255063907
0.14077362201261232 0.14077362201261232
0.1393856385199703 0.1393856385199703
0.24379589307583147 0.24379589307583147
0.7947359709790707 0.7947359709790707
0.13938563852014685 0.13938563852014685
0.13801790066240907 0.13801790066240907
0.2421236203934506 0.2421236203934506
0.7227564241046361 0.7023858842699104
0.13801790066246036 0.13801790066246036
0.1408017789484865 0.1408017789484865
0.18664171549887337 0.18664171549887337
0.5227220668183634 0.5227220668183634
0.14147534686967617 0.14147534686967617
0.47890383186226515 0.47890383186226515
0.5646474433797779 0.5646474433797779
0.6208550824160937 0.6208550824160937
0.31341833214912757 0.31506202405600786
0.2585346278249646 0.25792176419149143
0.5975512947051346 0.5975512947051346
0.6873433876677199 0.6873433876677199
0.2591095541036612 0.2591095541036612
0.2568203406634174 0.2568203406634174
0.6710665975217971 0.7536407011056275
0.5368859067782652 0.5143580602582905
0.2576815099774624 0.2576815099774624
0.2537549655663465 0.2537549655663465
0.5152855892114503 0.5152855892114503
0.5144068172233296 0.5144068172233296
0.31430371448371386 0.31512676835782055
0.4021602093373958 0.4029209961762274
0.40388021992515555 0.40388021992515555
0.4034230704033698 0.4034230704033698
0.4029360072580787 0.4029360072580787
0.3995693014115341 0.401093192464185
0.4040835994775323 0.4040835994775323
0.40342307040337494 0.40342307040337494
0.4011232214736376 0.4011232214736376
0.39927559087236825 0.39927559087236825
0.4011198446284731 0.4011055064248577
0.7077723069068362 0.7077723069068362
0.3969863279525581 0.39927559108974225
0.4022094901941345 0.4029702518592942
0.4038802199251586 0.4038802199251586
0.4034230704033698 0.4034230704033698
0.40384625537665125 0.40384625537665125
0.18168590198208928 0.18168590198208928
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1816859019820964 0.1816859019820964
0.1803748507393569 0.1803748507393569
0.17874819992860516 0.39672124266135367
0.3506147119512079 0.4939338638512122
0.18037485073936793 0.18037485073936793
0.17907605638111246 0.17907605638111246
0.35056865796130104 0.4938794128358087
0.3505686579612991 0.4938794128358072
0.1790760563811271 0.1790760563811271
0.18171254364841108 0.18171254364841108
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1865695522733313 0.1865695522733313
0.1892874242104433 0.1892874242104433
0.35795835697380446 0.5019589969544217
0.18519988127298556 0.18519988127298556
0.18647195735511424 0.18647195735511424
0.35795835697380446 0.5019589969544217
0.18384335607519836 0.18384335607519836
0.2514303502388435 0.2514303502388435
0.35791091836789435 0.5019035034160149
0.18659739156519217 0.18659739156519217
0.1892874242104433 0.1892874242104433
0.18138520172943753 0.40188211189691836
1.0719020687411391e-13 1.0719020687411391e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1141243865695655e-13 1.1141243865695655e-13
1.0811824274371157e-13 1.0811824274371157e-13
1.0676167759008922e-13 1.0676167759008922e-13
1.1096702956631845e-13 1.1096702956631845e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1163648676496822e-13 1.1163648676496822e-13
1.494504876294438e-13 1.494504876294438e-13
2.520676051800196e-13 2.520676051800196e-13
1.488418044525281e-13 1.488418044525281e-13
1.488418044525281e-13 1.488418044525281e-13
2.4896797652852914e-13 2.4896797652852914e-13
0.10333816703185734 0.1711514491791376
0.11885153860702014 0.11885153860702014
0.11740663659347908 0.11740663659347908
0.1214522658401932 0.1214522658401932
0.17419196550526375 0.17419196550526375
0.17219874525836348 0.17219874525836348
0.11740663659347794 0.11740663659347794
0.12115762915848274 0.12115762915848274
0.17544711915714947 0.17544711915714947
0.17247692636526982 0.17247692636526982
0.11996518532452695 0.11996518532452695
0.12086558316086356 0.12086558316086356
0.17234156539349157 0.17234156539349157
0.11885153860701911 0.11885153860701911
0.11740663659347908 0.11740663659347908
0.12160056519433604 0.12160056519433604
0.17491216082660482 0.1756613983930277
0.17876185823984314 0.17876185823984314
0.34669645821460254 0.34669645821460254
0.17429820712633287 0.17429820712633287
0.17337231434748698 0.17337231434748698
0.28322849494987085 0.28435314778995696
0.3450648662024867 0.34669645821460876
0.17544698982388107 0.17544698982388107
0.2818584356589135 0.2818584356589135
0.28185843565891733 0.28185843565891733
0.2788966121772364 0.24185181748514556
0.2818584356589597 0.2818584356589597
0.1753660008857974 0.17611448080245765
0.17876185823984314 0.17876185823984314
0.3466964582146454 0.3466964582146454
0.17501847676154791 0.1746425300969951
2.3328023561150903e-12 0.047521217618356634
2.2869292436114347e-12 0.047362105801529546
2.3668662158129264e-12 0.046610611406579766
0.08185661881730791 0.08185661881730791
0.08146128110441826 0.08146128110441826
0.08016086558996141 0.08050981213237522
8.945008354884726e-15 0.08170511137382051
0.08122372542052471 0.08122372542052471
0.08144511008756507 0.08144511008756507
0.08016086566538495 0.08050981220777015
8.900359478896076e-15 0.0809217578220186
0.08059625863956314 0.08059625863956314
0.08092709844520656 0.08092709844520656
0.0804937894467821 0.0804937894467821
8.856154117510168e-15 0.08014486787663311
0.08172138226656551 0.08172138226656551
0.08146128110441826 0.08146128110441826
0.08016086557871836 0.08016086557871836
8.967501201945742e-15 0.08209923726227236
0.2543705047329263 0.6036860501482995
0.2405583736312629 0.2405583736312629
0.34435599804752415 0.34435599804752415
0.5934327631436211 0.5934327631436211
0.2523460539322386 0.2523460539322386
0.30134759891684965 0.30134759891684965
0.34435599804752415 0.34435599804752415
0.23424427760231478 0.23424427760231478
0.13592290854157973 0.1801118871602525
0.2388863336804233 0.2388863336804233
0.45002478600151175 0.45002478600151175
0.11790331809424578 0.11790331809424578
0.18376769813376445 0.18376769813376445
0.24055837363135146 0.24055837363135146
0.34435599804752764 0.34435599804752764
0.1854494668442555 0.6488985862074477
0.1407736220126597 0.1407736220126597
0.24384062888817434 0.24384062888817434
0.36182190861226465 0.36182190861226465
0.14077362201266921 0.14077362201266921
0.18464469396359662 0.34713414017024774
0.24379589307627147 0.24379589307627147
0.3484288233698154 0.3699836533789814
0.18458548772329422 0.18458548772329422
0.18288589689358176 0.18288589689358176
0.24212362039383437 0.24212362039383437
0.43232953465141766 0.547699146014661
0.18274392435566117 0.18274392435566117
0.1408017789482259 0.1408017789482259
0.29319514507290484 0.29319514507290484
0.3508989962934877 0.36182190861462077
0.14147534686966187 0.14147534686966187
0.3074114229311204 0.25371703573144166
0.5646474433797779 0.5646474433797779
0.5132539431665099 0.5132539431665099
0.6012237532174537 0.5838927959230978
0.25853462782497694 0.2579217641915038
0.6910518302925018 0.6910518302925018
0.5133027719211746 0.5158621869490906
0.25910955410367353 0.25910955410367353
0.3080067241923717 0.3080067241923717
0.7222978644967382 0.7222978644967382
0.7339617236649106 0.7339617236649106
0.2559272537386212 0.25713101686140266
0.30745415258017467 0.2537549655663465
0.4526348496693783 0.4526348496693783
0.5132539431781437 0.5132539431781437
0.17967845660477044 0.6986415388462773
0.4021602093373834 0.40292099617621496
0.4038802199251586 0.4038802199251586
0.4034230704033698 0.4034230704033698
0.40292099617451116 0.40292099617451116
0.3995693014115341 0.401093192464185
0.4040835994775323 0.4040835994775323
0.40342307040337194 0.40342307040337194
0.39956930106012867 0.40109319211447647
0.39698632775454273 0.39927559087236825
0.4037511780871083 0.4037511780871083
0.40337440178098455 0.40337440178098455
0.3992755913694111 0.4011055069204762
0.40297025185928803 0.40297025185928803
0.4038802199251648 0.4038802199251648
0.40342307040339737 0.40342307040339737
0.4038387507464885 0.40759488634621066
0.18168590198208928 0.18168590198208928
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1830623873668768 0.24946448293606385
0.1803748507393569 0.1803748507393569
0.17874819992860516 0.39672124266135367
0.3506147119512079 0.4939338638512122
0.18037485073939585 0.24744370923990042
0.1766412551425742 0.3941385864394183
0.17664125514257176 0.39413858643941646
0.1790760563811609 0.24543748489826722
0.18171254364841108 0.18171254364841108
0.3534071677470914 0.4966345088660754
0.3506147119512079 0.4939338638512122
0.1865695522733313 0.1865695522733313
0.0085685848704186 0.0085685848704186
0.35795835697380446 0.5019589969544217
0.18519988127298556 0.18519988127298556
0.18925959463256034 0.18925959463256034
0.35795835697380446 0.5019589969544217
0.18384335607519836 0.18384335607519836
0.2514303502388435 0.2514303502388435
0.35791091836789435 0.5019035034160149
0.18659739156519217 0.18659739156519217
0.0085685848704186 0.0085685848704186
0.35795835697380446 0.5019589969544217
1.0719020687411391e-13 1.0719020687411391e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1141243865695655e-13 1.1141243865695655e-13
1.0811824274371157e-13 1.0811824274371157e-13
1.0676167759008922e-13 1.0676167759008922e-13
1.1096702956631845e-13 1.1096702956631845e-13
1.0812662465889173e-13 1.0812662465889173e-13
1.1163648676496822e-13 1.1163648676496822e-13
1.494504876294438e-13 1.494504876294438e-13
2.508187153112502e-13 2.508187153112502e-13
1.488418044525281e-13 1.488418044525281e-13
1.488418044525281e-13 1.488418044525281e-13
2.4896797652852914e-13 2.4896797652852914e-13
0.10333816703184445 0.17115144917912659
0.11885153860702105 0.11885153860702105
0.11740663659348581 0.11740663659348581
0.1214522658401932 0.1214522658401932
0.17419196550524102 0.17419196550524102
0.1721987452583609 0.1721987452583609
0.11740663659348469 0.11740663659348469
0.121157629158459 0.121157629158459
0.17544711915714947 0.17544711915714947
0.17247692636526982 0.17247692636526982
0.11996518532452695 0.11996518532452695
0.12086558316086356 0.12086558316086356
0.16987772492653125 0.17117729850054839
0.11885153860702002 0.11885153860702002
0.11740663659348581 0.11740663659348581
0.12160056519433604 0.12160056519433604
0.17464561432677927 0.17464561432677927
0.2831047599650671 0.2831047599650671
0.11937537561959952 0.11937537561959952
0.20568560818496356 0.20568560818496356
0.17486776637854362 0.17486776637854362
0.2830690056760691 0.2830690056760691
0.1193753756196005 0.1193753756196005
0.17544698982388107 0.17693495144082627
0.2818584356589135 0.2835424128971393
0.28185843565891733 0.2835424128971431
0.2788966121772364 0.24185181748514556
0.2818584356589597 0.2835424128971853
0.17542178561444524 0.17542178561444524
0.78904812395312 0.78904812395312
0.11937537561959186 0.11937537561959186
0.17464253009700162 0.17464253009700162
2.258791417546976e-12 2.258791417546976e-12
2.289261258475751e-12 2.289261258475751e-12
2.393957869007396e-12 2.393957869007396e-12
0.042712184290716104 0.0817051113739235
0.08146128110441826 0.08146128110441826
0.08050981213237522 0.08050981213237522
1.8062036101209378e-14 1.8062036101209378e-14
0.0812237254206231 0.0812237254206231
0.08144511008756507 0.08144511008756507
0.08050981220777015 0.08050981220777015
1.797187971700153e-14 1.797187971700153e-14
0.08059625863966118 0.08059625863966118
0.08092709844520656 0.08092709844520656
0.0804937894467821 0.0804937894467821
8.856154117510168e-15 8.856154117510168e-15
0.08172192498704751 0.08172192498704751
0.08146128110441826 0.08146128110441826
0.08050981213237522 0.08050981213237522
1.810745435008258e-14 1.810745435008258e-14


==> graphics/primal_gap_root_miplib_data.txt <==
pGap_master pGap_no
1.0 1.0
1.0 1.0
1.0 1.0
0.7006566241792198 0.6703530412590387
0.1461100569259962 1.0
1.0 1.0
0.28125 0.29949238578680204
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.4582441113490364 0.6095679012345679
0.9937733499377335 0.9937810945273632
1.0 1.0
1.0 1.0
0.9108880778588808 0.9108880778588808
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.3023255813953488 1.0
1.0 1.0
1.0 1.0
0.0 0.0
0.04361014420686226 0.2950439250787336
0.2683114880493446 0.2274479568234387
1.0 1.0
0.2111506524317912 0.5821551994973295
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.18772563176895307 0.21328671328671328
0.1282051282051282 0.1282051282051282
0.5529157667386609 0.446524064171123
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.43018018018018017 0.43018018018018017
0.9937733499377335 0.9758454106280193
1.0 1.0
1.0 1.0
0.9367396593673966 0.9367396593673966
1.0 1.0
1.0 1.0
0.2407718120805369 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.3 0.33962264150943394
1.0 1.0
1.0 1.0
1.0 1.0
0.0 0.0006211180124223603
0.05373777556771092 0.34622907342947123
0.49575944487278334 0.5407350295553842
1.0 0.42508710801393745
0.6360153256704981 0.6360153256704981
1.0 1.0
1.0 1.0
1.0 1.0
0.6600877192982456 1.0
1.0 1.0
0.19047619047619047 0.17073170731707318
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.5892857142857143 0.5892857142857143
0.9944629014396457 0.9986122675548155
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
0.18615107913669066 0.36713286713286714
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 0.4
1.0 1.0
1.0 1.0
0.000564652738565782 0.0006211180124223603
0.057881650919940325 0.02938836399801094
0.0 0.48496530454895914
0.2500000000000003 0.38202247191011257
0.607785314066647 0.607785314066647


==> graphics/primal_gap_root_scm_data.txt <==
pGap_master pGap_no
0.0056139789524665825 0.022548742676032955
0.8179414338146138 0.30132385668999756
0.7298556851587916 0.7298556851587916
0.3787825550291099 0.3787583796667692
0.008373749751688616 0.8478366491483204
0.0 0.0
0.00020286665402495426 0.00020286665402495426
7.715021422016338e-08 7.715021422016338e-08
5.236978982996851e-07 6.132512210478913e-07
1.234871393999268e-08 1.2456363372999289e-08
1.6192869118752867e-10 1.6192869118752867e-10
6.952470127201796e-05 6.967246529536863e-05
5.42051081490075e-08 5.42051081490075e-08
0.0009993434214967509 0.7023537557155078
1.9698692576212333e-07 1.9698692576212333e-07
5.9284026903982274e-15 2.8157390104269215e-09
0.07489839987442068 0.07489839987442068
0.05010447466007145 0.05010447466007145
5.471364014223863e-06 3.5626992923436453e-06
0.0007477247800430918 0.0007477247800430918
4.1157026702562284e-08 4.1157026702562284e-08
6.677138036261611e-07 6.677138036261611e-07
0.00205797063650752 0.00205797063650752
0.878233695927408 0.9836192514254953
0.4169247664220606 0.3752577394353948
0.24976914887139332 0.8444353279346991
0.005508444218873403 0.005508444218873403
0.25243776489341235 0.1899830523353713
0.8829176569186505 0.8531005367327329
0.9553125837961445 0.09316325364948479
0.01033600572536414 0.6162474864028811
0.10106349961398915 0.03858643576921823
5.767089097969798e-05 0.004782922989532403
0.027887410950135836 0.027887410950135836
0.34601104837873314 0.34601104837873314
0.029097470154543437 0.009574659334877588
0.7087626242449435 0.7087626242449435
6.314532792661536e-07 6.314532792661536e-07
0.057522068482211905 0.19202666987308253
0.25873775807319693 0.9752386869951106
8.739523373893587e-06 0.13825250023026303
0.8442680760491925 0.8442680760491925
0.9946725683564434 0.9960017207332622
0.0005403660477646497 0.0005403660477646497
0.8653227164295726 0.8653227164295726
0.0747161197774284 0.3866199404288676
0.16696363464746328 0.7217726116252231
0.03172338895570174 0.03172338895570174
0.05720059929231262 0.950170984481415
0.0011962112798873123 0.945223365475962
0.13091617247428095 0.9603262646024089
0.01267706520496473 0.9456674704682511
0.5765601607223908 0.4411625629593157
0.00544142047073801 0.0006247886616444146
0.010463361627838322 0.005521850335295798
0.2710053817571641 0.7853243961077534
0.8840007972747236 0.8824863501285767
0.0010847643559017464 0.0010847643559017464
0.9230067791208383 0.9351792991493226
0.01814754396529318 0.033010141136573384
0.9631788241137738 0.9631608113670781
4.7967544884439276e-05 0.15366725765536668
0.9246768095231462 0.8875741135456504
0.2696000898809074 0.7519092445823248
0.432945350450054 0.32046794659352423
0.9962364184264126 0.9962364184264126
0.9872849605681833 0.9984305317037001
0.9876151792586608 0.9876134048514992
0.000949616420207444 0.7712651334504669
0.9998557587932209 0.9998557587932209
0.969022790256732 0.9220335199590527
0.0035939836483384383 0.18163607954769262
0.010040241372121832 0.010040241372121832
0.9702058173335882 0.9702058011637877
0.9969252523333008 0.9969252523333008
0.7521764824345506 0.992028692233751
0.7686790875729861 0.7686790875729861
0.00041505613238908707 0.007909450491901603
0.9994582209939976 0.9994582446958262
0.005286669561630952 0.005286669561630952
0.9438828144916145 0.7923362759638822
0.2696099456581719 0.32306996863582277
0.8967172866288943 0.8967172866288943
0.06615651247895847 0.9899192468063991
0.9797692503083688 0.9865583846921009
0.6638101501680685 0.7103088674771889
0.021798757971666197 0.021798757971666197
0.07916464013976383 0.07916514499122537
5.58654879766524e-13 0.1069624668141565
0.0 0.0
0.0039616108957226835 0.0039616108957226835
0.0002201897843542124 0.0002201897843542124
0.0002680494588552128 0.0002680494588552128
0.0038420116424096803 0.0038420116424096803
1.8371150848039854e-09 1.8371150848039854e-09
4.490476155300297e-06 4.490476155300297e-06
0.0005143845205631779 0.0005143845205631779
0.0018120077289643178 0.0018783277255570684
0.15064869275392304 0.15064869275392304
7.402752437338221e-06 7.402752437338221e-06
0.11648799684543616 0.11648799684543616
0.06361589665561757 0.06361589665561757
0.09676659178334995 0.09676659178334995
0.16578103294080537 0.16578103294080537
0.08157008592016657 0.08157008592016657
4.593793682020434e-05 4.593793682020434e-05
5.0257897080649324e-06 5.0257897080649324e-06
0.0014119064007454326 0.0014119064007454326
9.249218572650786e-05 9.249218572650786e-05
0.030731856253812917 0.030629112434929155
6.807415544546863e-05 6.807415544546863e-05
0.005728758102298396 0.022844480200782655
0.2988557812391432 0.2988557812391432
0.0011995700953885105 0.0011995704658470973
0.0008675114088006297 0.0008675114088006297
0.08410371912555943 0.08410371912555943
0.09498873906878519 0.09498873906878519
0.0057645009075093 0.0057645009075093
6.677273260987214e-05 6.677273260987214e-05
0.004897160093951727 0.051910724772678836
0.015221532452970586 0.015221532452970586
0.23734738871897326 0.03318493855561814
0.02326456032363708 0.02326456032363708
0.000573474693587279 0.000573474693587279
0.5848198132153393 0.5848198132153393
0.05055553409092793 0.05055553409092793
2.9413322686253183e-09 2.9413322686253183e-09
0.17214988303905351 0.17214988303905351
6.038017964971324e-08 3.247169489449565e-05
0.00018415795673892336 0.00024588085025220666
0.8526204745485811 0.8526204745485811
6.175455420278813e-06 6.175455420278813e-06
7.270777822905153e-10 7.270777822905153e-10
3.0693064180221046e-05 3.0693064180221046e-05
0.008785226019482907 0.008785226019482907
0.7065874139086522 0.7065874139086522
0.8344004569697505 0.8344004569697505
0.02587271745425349 0.025880429673691786
0.4551110283116554 0.4551110283116554
0.6149906363812877 0.6149906363812877
0.6802463348417833 0.6802463348417833
0.023706551456535586 0.060264579761138186
0.0047908755832710955 0.004878020733017395
2.7407711820026673e-05 0.0003369770608585673
6.23890407096483e-15 6.23890407096483e-15
6.353008325313991e-09 0.0
0.00015317106309665495 0.00015371804248297982
0.0 3.970573847811543e-08
0.057968010344028875 0.05796801119129233
0.0032164500045936406 0.0032164500045936406
9.19163958725352e-12 9.19163958725352e-12
0.0 0.0
0.00046755124512409823 0.00046755124512409823
2.575381456376809e-07 2.743080654648068e-07
2.906891742876359e-10 2.918068466187529e-10
2.88680447972165e-08 2.88680447972165e-08
0.02286783518117081 0.022867835180333862
5.1714561229329604e-08 6.357351345220175e-08
0.9996711482056481 0.999825733910724
0.031103966397602295 0.015547667174298166
0.9999999552975576 0.3307937052431143
0.9967137913575715 0.9978045803428606
2.3779563931979653e-08 2.3779563931979653e-08
3.186145506560634e-08 0.12920481735600917
3.504360865367615e-08 3.504360865367615e-08
0.005458212160593032 0.0063138163699257436
0.3853105159900953 0.3853105159900953
2.0473835912602372e-12 0.0
4.01535489773245e-07 4.01535489773245e-07
1.6022529167948538e-06 1.096821027359502e-06
0.9999547087433641 0.9999499282970273
0.0033582317797789755 0.0033582317797789755
0.0001426116762684921 0.00014261948713098488
0.0004142158922824799 0.0004142158922824799
0.0044588255261741715 0.04712784000613122
6.670679026592127e-06 0.00020134262466029145
0.0 0.0
3.056998908689574e-10 2.4604503611177643e-11
0.9984237467991667 0.9984237467991667
0.041409935050506726 0.04141357093874235
0.0 0.0
0.9717883307481062 0.9740354400090958
0.0 0.0
1.622612359042358e-06 5.338568713022249e-07
0.0 0.0
0.512563308313763 0.5119186038076492
4.8333305529646315e-09 7.57687352557235e-09
2.3787027495093072e-08 2.3787027495093072e-08
3.5028979570389848e-06 3.5057718359479992e-06
2.1964533049033387e-06 3.3763542307797855e-06
0.004054827951709146 0.6408731061010988
2.530842876430689e-09 1.416631272361626e-08
0.009751906672323566 0.009751906669185692
0.00021529475356409542 0.00021529475339809292
0.03828440577475129 0.9896861027526084
0.008134768895547075 0.9976538480303657
7.225257740054106e-07 7.694691818735408e-06
0.7835431749366177 0.7835423439785528
0.30591939484296915 0.011515374151538544
0.0022530245102288294 0.009192617097271849
2.7958897522478875e-11 9.268540208759533e-11
0.7488779698858239 0.7491214481920725
0.0002922130957498824 0.0008124735655515558
0.03511038584499368 0.03511038584499368
0.0016991693796773255 0.0016983601970725875
2.631689641590122e-07 2.631689641590122e-07
5.0082427962674516e-08 2.1311401085246944e-05
9.449189726661496e-06 9.577136485544864e-06
0.24164456629506006 0.35642246880242073
0.001305847100300145 0.16509812170212945
0.04986245713489109 0.04986245713489109
0.00017049788638834215 0.00022262743776865277
0.9962908190356885 0.9966207027387465
0.0025851922337648274 0.0025851922337648274
2.1061168744213024e-06 0.550169190846817
2.804079341479913e-07 2.815088719258182e-07
6.39485240680891e-10 1.2629459403719442e-06
0.5922013211513679 0.8701961144516676
0.00010511197329955963 0.6152265777926292
0.8165129835806235 0.8170891728419335
0.009559597738953408 0.19833160062507135
1.3445112407354914e-05 1.3801137904167034e-05
1.13621231001662e-10 0.0
7.982874738064767e-07 6.494800795257393e-05
7.0443299239619294e-06 7.0438756597792e-06
0.5260217757994922 0.5259345623298071
0.020020291784566886 0.020020291784566886
8.421598765028054e-05 9.282567113633674e-05
0.8421246485313331 0.8421246485306595
8.910962185497012e-07 8.891643446451138e-07
0.6823676045189431 0.9551367904198992
0.013306562600963098 0.013306562600963098
8.471181654116789e-05 0.004929718570290216
8.472250613614832e-07 8.476375389391039e-07
0.9893997975747884 0.9893266421709092
9.315988533474846e-09 1.5842300604798449e-09
7.108846578248698e-09 7.108846578248698e-09
1.5432570392083917e-07 1.5434068273853655e-07
0.001462657938825539 0.001462657938825539
1.2285211006893268e-11 0.0008611597553143894
2.4747840307363773e-07 2.4747840307363773e-07
0.17949485019946568 0.4263814840426765
0.003131776824482857 0.9898426945807638
0.01524281094824345 0.015242810946503434
0.3755722591565631 0.9990173463599342
9.837480424300513e-07 0.0003523767036791462
4.683168567730144e-05 0.9915009746341538
3.541833676966873e-07 0.9999999998758463
2.486964455006962e-06 2.486964455006962e-06
4.986272498627051e-07 4.986272498627051e-07
0.009445913584064988 0.00944606244944781
0.9760037762566534 0.9999007461435175
2.0244162969609274e-06 3.556224876969454e-07
1.0613443968456695e-07 4.7643392516160143e-07
0.00018220130278059134 0.00018220130278059134
0.9999686217147132 0.9999999156885475
0.8807215231157144 0.8807297679487119
0.9999988407348637 0.9999999546233518
0.9686350611635932 0.9686350297335822
0.0008606829523317001 0.0026033175306834112
0.4316059699169241 0.4320086938523127
0.0001383572232924165 0.0001383572232924165
0.9346035914355779 0.9810661921328915
2.8366664572649454e-12 3.2894012534354172e-12
0.9984235454937379 0.999651057984718
0.44403478071069313 0.9999932415446517
5.955430230215198e-07 1.8486037803305217e-06
9.589272485368007e-05 0.002077989072720078
0.0004410422999120504 8.703566386384597e-07
3.6498637821692616e-10 3.503858181548084e-10
2.3789204189517895e-07 0.004198029093419212
0.004181987342354228 0.002180370662569707
2.422090311339033e-08 2.4220923486896353e-08
0.6049910515052138 0.6074003630580652
0.031488513115336 0.031488513115336
5.989123440545918e-07 0.009909243239260717
0.9823891652571839 0.9823891652571839
1.6787797552009726e-05 1.6787797552009726e-05
0.048594656805951535 0.4367907054259878
0.00027999184192451274 0.0036995856837751698
0.0057311952466802445 0.03370195644700677
1.5430029878176164e-07 2.3556378774922907e-07
0.33775828867125546 0.39749241746920805
0.011332828421778818 0.00879531973004799
0.013456174717088267 0.013456174717088267
0.37567333771196393 0.4874127059984274
0.1258892333758505 0.03819250720013199
0.31156100279835564 0.2127097949677338
0.30552875040442196 0.18088401109719182
0.012966801828653346 0.012966801828653346
0.06608072452541901 0.09261029075199173
0.019943236575244744 0.032866964310587776
0.08785133130185864 0.08132496865864967
0.040316698830463876 0.040316698830463876
0.016031272806654798 0.008032212957595526
0.061286280235933945 0.05036865165938484
0.5203705608800889 0.1563073350958139
0.0 0.0
0.0 0.31526746777536546
0.07887138064566014 0.09341236326286181
0.0 0.0
0.000515260252812196 0.000515260252812196
0.02946872785087186 0.0615669542543576
0.03606891001132047 0.12944890529644737
0.0839887485923455 0.19826620457239627
0.06945720256088633 0.06953703005329787
0.09673698738029511 0.08598776309035497
0.00022869498758086321 0.014738239576941044
0.2926046774730343 0.38689352016294454
0.0507041718153098 0.014476496296023506
0.19675272107601904 0.29206718428985734
0.020647772796902025 0.06841294453382223
0.4560996455053436 0.4560996455053436
6.596507818406789e-05 6.596507818406789e-05
0.040007653081207406 0.08166987710978957
0.006640965102227811 0.006640965102227811
0.26117772772996084 0.26117772772996084
0.009839607288647868 0.009839607288647868
0.0 0.0
0.013858292785979503 0.013858292785979503
0.05311179283565095 0.06106540079933347
0.06591970543079678 0.0729060472558189
0.0 0.0
0.0014531295009342939 0.0012729294659521721
7.917531627518001e-15 7.917531627518001e-15
1.387358349692648e-13 1.387358349692648e-13
0.12692351381055836 0.12121259774955928
0.0 0.0
0.0002702084805892206 0.0002702084805892206
2.373583038404584e-05 4.8595977550263174e-05
0.05650399063317838 0.05650399063317838
0.01949239917425603 0.01949239917425603
0.005427373310898985 0.019782640468296243
0.05961258946421909 0.0867110667591186
0.0 0.0
0.19430399362809794 0.2894603907751082
0.022507574385834915 0.022507574385834915
0.03772683153265902 0.10520688845296339
0.02860233981080163 0.02860233981080163
0.0 0.0
0.03307258050176562 0.08562133386584685
0.06552623438680581 0.16504986530647703
0.0 0.0
0.20508233974431753 0.16483274001257406
0.04457828763923031 0.057434096576686355
0.15417706866451084 0.2380936171582514
0.048113011391238615 0.06331016037717874
0.15516678762780114 0.1196993859510468
0.0913530945983302 0.1812606564404514
0.028215767028484405 0.028215767028484405
0.12428465950040297 0.13293380996185614
0.11356721788783423 0.14214622483387135
0.0576040032607631 0.0576040032607631
0.09360932297900876 0.09360932297900876
0.3326216671494962 0.3326216671494962
0.14262761868062268 0.1331775529898581
0.2798238179774509 0.2143062618504891
0.05497112229949566 0.05497112229949566
0.24803555590557824 0.24803555590557824
0.0500887007939458 0.27003766904212945
0.08355303779270848 0.08498804847543133
0.42675441881260195 0.3936261666275098
0.04985792839876454 0.056726863071154085
0.20888634438760934 0.19769274996841987
0.3144035413225722 0.31490059475577276
0.04983731503500347 0.1666031168533131
0.41963390555103375 0.47622606510097887
0.2608802534717832 0.2608802534717832
0.021680951374098593 0.021680951374098593
0.29342510862883736 0.5737134776670767
0.16949571011868128 0.16949571011868128
0.046579034761179035 0.046579034761179035
0.14655502797225717 0.29770592093901466
0.2102663462288431 0.21050460397658485
0.3635352162732818 0.3635352162732818
0.1713024396304314 0.2937493771737559
0.04840161991896178 0.05502542768162495
0.4466854977239688 0.34054205469843535
0.3489940034878812 0.36851403522359283
0.44511731380800734 0.5308943236440757
0.1651259180608213 0.2084573525425386
0.19141755652113335 0.10764424070083292
0.13747621619814088 0.13747621619814088
0.05698197385106629 0.05698197385106629
0.011451909966600593 0.037159376855709234
0.00021594136814298998 0.00038394998230151033
0.09538175530113033 0.36723931827996337
0.015232655632563633 0.015232655632563633
0.13913712509881582 0.08234410919836446
0.017108349494292022 0.09883490504851104
0.0 0.0
0.10241972615787992 0.2937551858349648
0.4226374166081386 0.10183888983429444
0.020299126660572854 0.020299126660572854
0.0 0.0
0.1727236384740446 0.1727236384740446
0.10168097525575238 0.10168097525575238
0.05250168555727495 0.05260878059991622
0.23068729831619697 0.18464055842730567
0.09606760898228153 0.09606760898228153
0.06571276290915919 0.06571276290915919
0.1742137786781187 0.1742137786781187
0.09233994791000476 0.24773105364182474
0.0919451249128398 0.07436499245214788
0.15375320808107307 0.19765238993209133
0.02556897230704034 0.042363477814986394
0.019748772269355997 0.02424375247506204
0.17380171171681374 0.3695820219912427
0.569043184903338 0.569043184903338
0.03835059896256901 0.03835059896256901
0.10640438008082292 0.10640438008082292
0.002787929017883331 0.002787929017883331
0.2721079647530473 0.17620321762571256
0.14708719076369206 0.14708719076369206
0.1113039480495667 0.11203429305941427
0.028014432986789694 0.1398173691321174
0.09407587673629311 0.09407587673629311
0.00538316290232583 0.07277331861246271
0.047267722407590744 0.047267722407590744
0.21554387686427695 0.21554387686427695
0.11478080726127281 0.08203191050477945
0.006095072246939768 0.015846367914008543
0.1854572223777737 0.1854572223777737
0.041279292001541346 0.07394606760848849
0.38157174232024715 0.38157174232024715
0.5870431877749229 0.5639775297134993
0.04435698257852328 0.04435698257852328
0.00012393562127385797 0.00012393562127385797
0.08898317525486944 0.08898317525486944
0.10260708231612874 0.16999298343035407
0.0 0.0
4.633108185850895e-13 4.633108185850895e-13
0.21674095942156188 0.14897612841571553
3.884980695100977e-06 3.884980695100977e-06
0.001114755966929033 0.0010155796814876007
0.004539382151055464 0.02279583906022282
0.2657091321820192 0.39395867900651194
0.7298556851587902 0.7298556851587902
0.5187320542911578 0.5187320304953541
0.0227515229423628 0.8478366491483204
0.0 0.0
0.00020286665402495426 0.00020286665402495426
7.715021422016338e-08 7.715021422016338e-08
5.236978982996851e-07 6.132512210478913e-07
1.2968676583543728e-08 1.409287705559564e-08
1.6192869118752867e-10 1.6192869118752867e-10
7.679009402374128e-05 7.679205529722186e-05
0.0010996443872605163 0.6449884845174628
1.9698692576212333e-07 1.9698692576212333e-07
4.884566785059426e-09 4.884566785059426e-09
0.07489839987442068 0.07489839987442068
0.05010447466007145 0.0003964980157558846
2.7106223666940427e-06 5.701134139670041e-06
0.0007477247800430918 0.0007477247800430918
4.1157026702562284e-08 4.1157026702562284e-08
6.677138036261611e-07 6.677138036261611e-07
0.0019522534165344915 0.0019522534165344915
0.878233695927408 0.9836192514254953
0.40077237387062753 0.3961526547639299
0.3390502632490937 0.8454014815847952
0.0017713387401440503 0.0017713387401440503
0.08550574103682347 0.08544367120055658
0.8984759997273584 0.8364724238205193
0.9553125837961445 0.09316325364948479
0.01033600572536414 0.6105605795806862
0.08034810986660705 0.21689632885315344
0.002017082190821135 0.002822315095273851
0.027887410950135836 0.027887410950135836
0.037315151827265365 0.10822079104529159
0.008589075958090272 0.0637086701328476
0.7087626242449435 0.7087626242449435
6.314532792661536e-07 6.314532792661536e-07
0.057522068482211905 0.057522068482211905
0.20226554212012426 0.9864646785319744
8.739523373893587e-06 8.739523373893587e-06
0.8442680760491925 0.8442680760491925
0.994558315006102 0.9995078438980378
0.0005403660477646497 0.0005403660477646497
0.8653227164295726 0.8652913392039324
0.1045596103099218 0.3866199404288676
0.16696363464746328 0.6034272576842715
0.04795418737052172 0.04795418737052172
0.09121240169285257 0.21759788545529601
0.21173304781804 0.9590266400593898
0.3310993752841211 0.9484931217422413
0.021517900601419452 0.012735116429509589
0.7731053593664945 0.4411625629593157
0.028285756518311788 0.8603468553483707
0.010463361627838322 0.005521850335295798
0.5046654958469744 0.8933791904546551
0.06901251212141413 0.178680470349246
0.0017431806677528114 0.0017431806677528114
0.9001886627601451 0.9364096234411522
0.017548302733089636 0.514162296194587
0.9649795601668123 0.9649795601668123
0.006912229142061603 0.15366725765536668
0.8877416113489389 0.9601298893787655
0.4037555076081991 0.8790982505952071
0.44503658723372413 0.9031949762948591
0.9962364184264126 0.9962364184264126
0.9921486135850565 0.9707501812243133
0.9876707685484503 0.9876703963696057
0.00025097495207775236 0.7745078050138936
0.9998557587932209 0.9998557587932209
0.9179759514064092 0.9725399508255911
0.004723138532762744 0.5611722729743676
0.010040241372121832 0.010040241372121832
0.9702057849939697 0.9702058011637877
0.9969252523333008 0.9969252523333008
0.7521764824345506 0.9935912168631976
0.7686790875729861 0.7686790875729861
0.0077305624033539334 0.007909450491901603
0.9855080157665361 0.9993811898309338
0.005286669561630952 0.005286669561630952
0.7923390930906967 0.9439945309679647
0.2696099456581719 0.32306996863582277
0.8967172866288943 0.8967171914367941
0.9311995342389366 0.9899548225646461
0.9797692503083688 0.9865583846921009
0.6638101501680685 0.7082920763590974
0.021798757971666197 0.021798757971666197
0.07916464013976383 0.07916514499122537
5.58654879766524e-13 0.9933202195991679
0.0 0.0
0.0039616108957226835 0.0039616108957226835
0.00024467387284965415 0.0002201897843542124
0.0002680494588552128 0.0002680494588552128
0.0038420116424096803 0.0038420116424096803
1.8371150848039854e-09 1.8371150848039854e-09
4.8205810011130874e-06 4.8205810011130874e-06
0.0004893041976482076 0.0004893041976482076
0.0012680189411537822 0.0013595869556992863
0.15064869275392304 0.15064869275392304
2.988078665276595e-05 0.00020735322776979886
0.006658780468938885 0.11648799684543616
0.06361460250809149 0.06361460250809149
0.009831118748461418 0.009831118748461418
0.16578103294080537 0.16578103294080537
0.09307640566683859 0.09307640566683859
0.00021990689460283007 0.0002199074595531304
0.00010146756084199933 0.00010146756084199933
3.158481327280394e-05 3.158481327280394e-05
0.0015440041767509744 0.0015440041767509744
0.00013183468225065845 0.00013183468225065845
0.06057130962153786 0.06057130962153786
9.713092470689286e-05 9.713092470689286e-05
0.007419521930712845 0.04925432316252617
0.2988557812391432 0.2988557812391432
0.008084218264939576 0.008084218264939576
0.0008763975203660278 0.0008763975203660278
0.009282804902175885 0.009282804902175885
0.07746141281189568 0.07746141281189568
4.783633438350142e-05 4.783633438350142e-05
0.007572961780934689 0.007572961780934689
0.00019371562807276137 0.0001938584509248823
0.0008987104833060027 0.004978584754608152
0.012667453439049247 0.012667453439049247
0.023056780930850097 0.028963256556218807
0.000210887038948796 0.02326456032363708
0.0003685953925190196 0.0003685953925190196
0.5839745339456119 0.5839745339456119
0.05193654403085712 0.05193654403085712
3.239239699238448e-09 3.239239699238448e-09
0.17214988303905351 0.17214988303905351
3.2146779928926753e-05 3.2146779928926753e-05
0.00020691500429344823 0.0002451724931737162
0.8526204745485811 0.8526204745485811
6.175455420278813e-06 6.175455420278813e-06
0.00014097709026133953 0.00014097709026133953
0.00015833905428787104 0.00015833905428787104
0.00926764640154571 0.008785226019482907
0.7065874139086522 0.7065874139086522
0.054898277162527875 0.05489321967207716
0.4551110283116554 0.4551110283116554
0.4591050868771366 0.4591050868771366
0.6802463348417833 0.6802463348417833
0.02097275290415638 0.05871376816834272
0.004129812839095337 0.004129812839095337
2.0210802711076277e-05 2.0210802711076277e-05
6.23890407096483e-15 6.23890407096483e-15
6.353008325313991e-09 6.353008325313991e-09
0.00015317106311562299 0.00015535897706983238
0.0 0.007677076109817517
0.07735926789107073 0.07735926789107073
0.0032164500045936406 0.0032164500045936406
9.19163958725352e-12 9.19163958725352e-12
0.0 0.0
0.00046755124512409823 0.00046755124512409823
2.575381456376809e-07 2.743080654648068e-07
2.922919576965061e-10 3.036176056848894e-10
2.891094112009411e-08 2.891094112009411e-08
0.030601512377667874 0.030601512377667874
5.1714561229329604e-08 5.952071798759758e-08
0.9996711489500972 0.9998258386157514
0.031103966397602295 0.029878489256610515
0.23810374757847244 0.9999999821190225
0.9967137913575711 0.9978044626286945
2.3779563931979653e-08 2.3779563931979653e-08
0.9865765115610206 0.986576511561567
2.9108995676987317e-09 2.9108995676987317e-09
0.005458212160593032 0.005851309711564694
0.3853105159900953 0.3853105159900953
2.0473835912602372e-12 0.0
4.766945983930497e-07 4.766945983930497e-07
1.6371391863979435e-06 1.6371391863979435e-06
0.9999499279918278 0.999954708941106
0.0033582317799019977 0.0033582317798773933
0.00014261123158105675 6.930023848540305e-05
0.0004142158922824799 0.0004142158922824799
0.0002021712931423471 0.04712784000613122
6.67065812275432e-06 6.254729572493668e-06
0.0 0.0
2.4938967000621408e-11 1.6897249280728824e-10
0.9984237467991667 0.9983766851860487
0.041409934928076646 0.007766352487468168
0.0 0.0
0.9529869555741771 0.9740354400090958
5.733234871813186e-15 5.733234871813186e-15
2.2999616605232632e-07 3.647251158170076e-07
0.0 0.0
0.5113451923138118 0.5116443959163448
4.8333305529646315e-09 4.8333305529646315e-09
2.3787027495093072e-08 2.3787027495093072e-08
3.5383647595984614e-06 3.5028979570389848e-06
2.5798623480632724e-06 2.5798623480632724e-06
2.8875167113066343e-05 0.2122573069022676
2.530842876430689e-09 7.089079188358275e-10
0.009751906672323566 0.00975190692665359
0.00021529475329020678 0.00021529475324878346
0.0382747409154632 0.9896860762258457
0.0026546452863459337 0.9976538519633517
7.225257740054106e-07 0.00023862863949624573
0.7835431749366171 0.0612643776997945
0.9989099302599499 0.3734679168567653
0.01367517437541683 0.007261280324662327
8.887105384866289e-11 7.474821045399957e-11
0.7492535162324533 0.9755727044299441
0.10502929330088048 0.018155574939490996
2.4308016406637427e-08 2.4308016406637427e-08
0.0016991693796773255 0.001698360181241546
2.6310667583123254e-07 0.03207327585046118
5.0082427962674516e-08 2.1311401085246944e-05
9.449189726661496e-06 9.577136485544864e-06
0.13919010144364727 0.3564223649099331
0.001305847100300145 0.16509812170212945
9.089182007329946e-07 0.04986243399377976
0.0004778557999836393 0.00012354408167070317
0.9963370321896812 0.9962908206021399
0.9963859549694847 0.9999571739965342
2.1151242438597895e-06 0.5474811327003639
2.804079341479913e-07 2.7986455354252563e-07
7.288149194452122e-10 1.2645356414076652e-06
0.5922175493208912 0.5999385133983544
0.00010511197329955963 0.6152265777926292
0.8165129835806235 0.8170891728419335
0.19833160062507135 0.19833160062507135
0.0012566575373911596 0.0012572095562994206
1.13621231001662e-10 0.0
7.982874738064767e-07 1.036011929322957e-06
7.788609267297992e-06 8.574521817074576e-06
0.5260217757994922 0.5259345623298071
0.020020291784566886 0.020020291784566886
8.591735152617694e-05 8.591735152617694e-05
0.0836942823869392 0.0836942823869392
8.910962185497012e-07 8.891643446451138e-07
0.6823676045189431 0.9801286205510092
0.02225182793545547 0.02225182793545547
8.474230372723083e-05 0.004929719266256225
8.472250613614832e-07 8.472250613614832e-07
0.9893997975747884 0.989326645387819
9.1757330151964e-09 9.1757330151964e-09
9.156867743641228e-10 9.156867743641228e-10
1.5455398808242687e-07 1.5467532925402206e-07
0.0014541300025698264 0.001454791201411687
1.1430353769361305e-07 0.0008611597553143894
2.4811194148703157e-07 2.4812494883918956e-07
0.17949485019946568 0.28300361046297207
0.003131776824482857 0.9898426945807638
0.01524281094824345 0.015242810946503434
0.648189346474872 0.9999744072782828
9.837480424300513e-07 0.0003523767036791462
0.1637788174261544 0.0001530682617782804
3.541833676966873e-07 0.9999999998758463
2.486964455006962e-06 2.486964455006962e-06
4.986272498627051e-07 4.986272498627051e-07
3.50037376743893e-07 3.50037376743893e-07
0.9623825627780439 0.9583345023866455
1.976068036189855e-06 3.556224876969454e-07
4.7094845127365137e-07 1.0791093350031089e-06
0.00018220135444415325 0.00018220135444415325
0.31241294969873884 0.9999999156885475
0.8807217981676332 0.8807331041560846
0.9035071676724037 0.9999999478745005
0.9686350611635933 0.9686350611635933
0.0008575793417423729 0.0005008959329235688
0.43160597025466046 0.43160597025466046
0.0001383572232924165 0.0001383572232924165
0.9346035914355779 0.9810661921328915
1.3327380562172298e-11 1.4445069590193958e-11
0.9996508406125889 0.9996510579794851
0.3988013143989656 0.1889500842805977
1.2467914759588417e-06 1.2467914759588417e-06
9.589272485368007e-05 0.00024610630467346935
0.00044164627870699386 8.624614964578664e-07
3.6498637821692616e-10 3.503858181548084e-10
2.3789204189517895e-07 0.004198029093419212
0.0012989102016114876 0.0012989102072824613
2.4217616377449143e-08 2.4235352368081828e-08
0.7812045511685717 0.7883717518479411
0.031488513115336 6.292661967631657e-06
5.527382620459605e-07 5.907050307812969e-07
0.9823889574046382 0.9823903388703257
1.6787797552009726e-05 1.6787797552009726e-05
0.4367907054259878 0.4367907054259878
0.00027999184192451274 0.004034873733805722
0.005921135565576929 0.03370195644700677
1.5430029878176164e-07 1.6780607424482909e-06
0.25066373953364374 0.35228275573461676
0.07098106047127241 0.07377130503102826
0.027734588979734267 0.027734588979734267
0.34133265618482883 0.3403676408491234
0.0469282915087395 0.09067610599906262
0.45751818928667665 0.42167769136371647
0.3248690186084979 0.26357231073606163
0.012966801828653346 0.012966801828653346
0.07142167140825469 0.0910398625558736
0.014576539651590241 0.026020109588643016
0.08785133130185864 0.08390177873033494
0.035496423598569145 0.02868592902580019
0.016031272806654798 0.008032212957595526
0.05036865165938484 0.05036865165938484
0.16813701124463684 0.14222144601331793
0.0 0.0
5.328553777149281e-06 5.328553777149281e-06
0.09177734627861094 0.09245859567289273
0.0026603489030170083 0.0026603489030170083
0.0005152602528375049 0.0005152602528375049
0.02946872785087186 0.0574737359244782
0.03606891001132047 0.09102781868690756
0.07266347636900418 0.07266347636900418
0.07550518460592189 0.07921823252675333
0.06650299781661653 0.08598776309035497
0.00022869498758086321 0.014738239576941044
0.13020514728034188 0.13020514728034188
0.0507041718153098 0.0408600400804154
0.13047275738891073 0.29779110522290664
0.018797484042053343 0.07858300627851937
0.2482902040096311 0.2482902040096311
0.0059397811944966565 0.014380057289577391
0.040007653081207406 0.06848882072037175
0.006318268832803797 0.006318268832803797
0.2652161010113952 0.2652161010113952
0.009839607288647868 0.009839607288647868
0.0 0.0
2.731620168999031e-14 2.731620168999031e-14
0.05320694323583183 0.03248122978701373
0.01851905620336049 0.01851905620336049
0.0 0.0
0.0017778041429431532 0.0033395482052628813
7.917531627518001e-15 7.917531627518001e-15
1.387358349692648e-13 1.387358349692648e-13
0.08661268314634837 0.08162353464727547
0.0 0.0
0.028725739289747455 0.028725739289750092
2.3184246847376752e-15 2.3184246847376752e-15
0.05650399063317838 0.05650399063317838
0.01938080538738818 0.01938080538738818
0.005037602565858659 0.005037602565858659
0.05986813437120884 0.08037858846516584
0.0 0.0
0.044412762728807495 0.044412762728807495
0.022507574385834915 0.022507574385834915
0.03772683153265902 0.042858166635633466
0.03401875890657541 0.034123373858611215
0.0 0.0
0.03386308006398157 0.08493043389921352
0.046643405939611735 0.14338929419418409
0.0 0.0
0.2895972516340369 0.11889351906867905
0.04402361701465824 0.057434096576686355
0.161813476258714 0.2380936171582514
0.04042469986397163 0.06271892128645337
0.15516678762780114 0.0816703214257556
0.10285325359306968 0.20074367355264638
0.028215767028484405 0.028215767028484405
0.13293380996185614 0.12428465950040297
0.1842572025138931 0.19022618446296866
0.0576040032607631 0.0576040032607631
0.09360932297900876 0.09360932297900876
0.3304818714318676 0.3831120624852737
0.13879828684036358 0.09451915094018047
0.2182459416708132 0.22211962537846766
0.18266694291024255 0.3361953045710091
0.27615970804251455 0.27615970804251455
0.0500887007939458 0.20457283150079544
0.07721311467372159 0.09187827047877438
0.4795700593698721 0.39202867432828953
0.03646135876561404 0.11639108578403726
0.18004769791444603 0.19769274996841987
0.23523702136064173 0.3075910761541415
0.05356278708387178 0.145108572793427
0.5849595187215815 0.4547920335275529
0.20907309722289358 0.20907309722289358
0.03225443234780603 0.021680951374098593
0.21324306812575533 0.21324306812575533
0.16949571011868128 0.16949571011868128
0.09354187135969975 0.09354187135969975
0.14655502797225717 0.2873892867395446
0.2148279879447409 0.20841527799538173
0.3635352162732818 0.3635352162732818
0.30799118493810657 0.18598422810094678
0.04808455569289464 0.10006632926669912
0.4458681147205545 0.46183432853547424
0.37075861235484975 0.38566027856113966
0.301468089791827 0.301468089791827
0.16856599803421135 0.14725816628312752
0.10353736176927958 0.10237598964492987
0.19112533807480406 0.2018503504800193
0.06720284011870133 0.06720284011870133
0.011486319289279439 0.04669614195016531
0.0002795590229709811 0.00038394998230151033
0.09290494634179029 0.36761800679300594
0.015232623544267621 0.015232623544267621
0.13913712509881582 0.13913712509881582
0.07645344853175896 0.05870082085604187
0.0 0.0
0.10241972615787992 0.3790066487631909
0.11391299318550445 0.4465870713771337
0.09152095897634632 0.09152095897634632
0.0 0.0
0.1727236384740446 0.11127598063303419
0.07389716710759905 0.07389716710759905
0.09585158854895974 0.052444363958695187
0.22745898304498555 0.18509978532412327
0.08584769246080594 0.08671430949223001
0.049808047080652354 0.1912175964760339
0.1742137786781187 0.1742137786781187
0.09233994791000476 0.30842231625805533
0.08442787199762933 0.08442787199762933
0.17775257708915582 0.14663171765667837
0.02556897230704034 0.042363477814986394
0.0024359282009760257 0.0024359282009760257
0.18597212107296768 0.3185767188748479
0.5370590671495057 0.5370590671495057
0.03835059896256901 0.03835059896256901
0.16210694445358265 0.10466684992336754
0.002787929017883331 0.002787929017883331
0.2721049332412505 0.19170434198128547
0.14708719076369206 0.14708719076369206
0.09794682982763189 0.10328144565823688
0.028014432986789694 0.13313488977681115
0.09169810964429931 0.09407587673629311
0.00538316290232583 0.07337522281426663
0.047267722407590744 0.047267722407590744
0.2056317674129302 0.13371944885733653
0.09140510866206775 0.06372916741961282
0.017669467327890275 0.009990222553795794
0.1854572223777737 0.1854572223777737
0.03347161378532758 0.05876307012265268
0.3901376076777703 0.3901376076777703
0.673883681121904 0.6737897386719527
0.030632925647898542 0.030632925647898542
0.00012393562127385797 0.00012393562127385797
0.27408274342339245 0.2964944708594309
0.1423003564984953 0.14896537850960487
0.0 0.0
4.633108185850895e-13 4.633108185850895e-13
0.013907272830028357 0.016837225604421063
3.884980695100977e-06 3.884980695100977e-06
0.0008760573919171851 0.0009910351620103033
0.00626710495467388 0.015438966327474886
0.7298556851587902 0.7298556851587902
0.40222179102165934 0.402955732211664
0.8478366491483204 0.8478366491483204
0.0 0.0
0.00020286665402495426 0.00020286665402495426
7.715021422016338e-08 7.715021422016338e-08
1.3733150419115126e-08 1.3391247420928702e-08
1.6192869118752867e-10 1.6192869118752867e-10
6.83494672818235e-05 6.83953402033508e-05
0.0007330141002903053 0.7023537557155078
1.9698692576212333e-07 1.9698692576212333e-07
4.884566785059426e-09 4.884566785059426e-09
0.07489839987442068 0.07489839987442068
0.05010447466007145 0.0003964980157558846
3.7153655125536e-06 5.474853354785647e-06
0.0007477247800430918 0.0007477247800430918
4.1157026702562284e-08 4.1157026702562284e-08
6.677138036261611e-07 6.677138036261611e-07
0.0019522534165344915 0.0019522534165344915
0.878233695927408 0.9836192514254953
0.4721678740328859 0.4293472850889451
0.41094134294266754 0.8437208453040765
0.007189848288014391 0.009976762749344004
0.276044588538271 0.2939565946742234
0.8512800649957282 0.7767785379009406
0.9553125837961445 0.09316325364948479
0.01033600572536414 0.610533011954938
0.03702371133701798 0.1092665388465277
0.0020178192197225545 0.004782922989532403
0.027887410950135836 0.027887410950135836
0.39673656775029686 0.10957948519984911
0.18634545719123602 0.09418307764307653
0.9683453243288289 0.7087626242449435
6.314532792661536e-07 6.314532792661536e-07
0.057522068482211905 0.057522068482211905
0.3274632898508834 0.5957110647904663
8.739523373893587e-06 0.03224980443326169
0.8442680760491925 0.8442680760491925
0.9949698444878413 0.9993102037412686
0.1417612848922015 0.7711702654462641
0.7881414433552356 0.7881414433552356
0.08159607173325142 0.10541127479357103
0.16696363464746328 0.6795320320904594
0.03222469788703818 0.5642260689257106
0.02302405747023875 0.057782456670000745
0.08243290176380087 0.7769380106858542
0.3329781150316043 0.9909474690796279
0.007177779993584977 0.9760086733578878
0.04697994094345465 0.04697994094345465
0.00544142047073801 0.0006247886616444146
0.010463361627838322 0.005521850335295798
0.5191506257259675 0.88826381344754
0.8229395796062494 0.8824885350575429
0.0017431806677528114 0.0017431806677528114
0.8970414981014748 0.9351792991493226
0.010287279019356539 0.3059008543230981
0.9630136225491066 0.9630136195656276
0.0043481868763662794 0.15367083087666486
0.9823043731445239 0.9278215333285005
0.2179695478721236 0.7925726419726024
0.006674856994317633 0.44503789445711534
0.9962364184264126 0.9962364184264126
0.780687174087731 0.9964877594587023
0.9876139683141404 0.9876135926981209
0.001267574555556927 0.7839822978659685
0.9998557587932209 0.9998557587932209
0.9832868443577479 0.9770479477578623
0.8916245815596558 0.0034429030754870604
0.010040241372121832 0.010040241372121832
0.9702070514395341 0.9702058011637877
0.9969252523333008 0.9969252523333008
0.7521764824345506 0.9879194956760077
0.7686790875729861 0.7686790875729861
0.00779824693983828 0.007909450491901603
0.9994347642848295 0.9994582229726937
0.005286669561630952 0.005286669561630952
0.7923374028237801 0.7923385296714485
0.00026437991280437736 0.00026437991280437736
0.8967172866288943 0.8967173818208193
0.9311995342389366 0.989932821688873
0.9797692503083688 0.9865583846921009
0.6871783145418264 0.9997813102970464
0.021798757971666197 0.021798757971666197
0.07916464013976383 0.07916514499122537
5.58654879766524e-13 0.1069624668141565
0.0 0.0
0.001475981747441628 0.001475981747441628
0.0002201897843542124 0.0002201897843542124
0.0024488540015337465 0.0002680494588552128
0.0038420116424096803 0.0038420116424096803
2.7999861121133995e-05 2.7999861121133995e-05
1.0702296652776603e-05 1.0702296652776603e-05
0.0008500178801016694 0.0008715258835791687
0.0015904829557267708 0.0017607667444938912
0.031440614286433854 0.031440614286433854
2.8156623544603993e-06 2.8156623544603993e-06
0.11204959210468332 0.11204959210468332
0.034924068079282854 0.034924068079282854
0.008200675819609368 0.008200675819609368
0.16578103294080537 0.16578103294080537
0.07382718701541481 0.0738252412165696
7.509350792653164e-05 0.0002199128414027191
4.5938230580689755e-05 4.5938230580689755e-05
9.56929377827779e-06 9.56929377827779e-06
1.2859368889101013e-05 1.2859368889101013e-05
0.00013183468225065845 0.00013183468225065845
0.021826233155946628 0.021826233155946628
6.807415544444936e-05 6.807415544444936e-05
0.04925432316252617 0.04925432316252617
0.011703797362126827 0.012098137042142784
0.008084218264939576 0.008084218264939576
0.000876399496854472 0.000876399496854472
0.07597643621523302 0.07614766135259166
0.004293077834058554 0.007808783097588426
4.301283039703236e-05 4.301283039703236e-05
0.004897160093951727 0.07826518710402515
0.11403179210541636 0.11403179210541636
0.23734738871897326 0.021339823496073912
0.0002404015718889495 0.02326456032363708
0.0004156885804465897 0.0004156885804465897
0.5671446382944592 0.5671446382944592
0.05193654403085712 0.05193654403085712
2.9432176649792654e-09 2.9432176649792654e-09
0.17214988303905351 0.17214988303905351
3.247169489449565e-05 3.247169489449565e-05
0.0002760260286390612 0.00018814786850263803
0.8526204745485811 0.8526204745485811
3.0186739482687266e-06 3.0186739482687266e-06
0.0001409770902659618 0.0001409770902659618
0.0001702194121488172 0.0001702194121488172
0.009137124094540807 0.009137124094540807
0.5630598185723267 0.5638320353190615
0.06965150804203543 0.06965150804203543
0.4551110283116554 0.4551110283116554
0.6149906363812877 0.6149906363812877
0.6802463348417833 0.6802463348417833
0.023726679842287254 0.05573975375484017
0.0036082468225104012 0.0036082468225104012
0.015232940376392771 0.015232940376392771
6.23890407096483e-15 6.23890407096483e-15
0.002330510881262969 0.005608995916218586
0.00015317106309665495 0.00015371804248297982
0.0 3.970573847811543e-08
0.07735926789107073 0.07735926789107073
0.0032164500045936406 0.0032164500045936406
9.19163958725352e-12 9.19163958725352e-12
0.0 0.0
0.00046755124512409823 0.00046755124512409823
2.5760860614856435e-07 0.999999999947765
3.0488862619860683e-10 0.0022559366500804166
4.5446617174185936e-11 0.0
0.5938620974521102 0.5938620974609775
5.1714561229329604e-08 2.2828347261370425e-08
0.9970592763697705 0.999825733910724
0.031103966397609963 0.02690681306811954
0.326591784119027 0.9984892849395909
0.9967137912096521 0.997804483575386
2.3779563931979653e-08 2.3779563931979653e-08
9.649098615171892e-08 0.12920478878517588
3.50439006453367e-08 3.50439006453367e-08
0.0057191721504484035 0.0054582122400386995
0.3853105159900953 0.3853105159900953
2.0473835912602372e-12 0.0
3.7583814766398337e-07 3.7583814766398337e-07
1.6371391863979435e-06 4.158617414333517e-12
0.999833679678479 0.9999649009489514
0.003358231780828765 0.003358231780828765
0.00014261948713098488 0.0001426176930617333
0.0 0.0
0.00020217129126601512 0.0471278400061332
1.213665674662223e-05 4.273992810185906e-06
0.0 0.0
4.1470494957543325e-09 4.1470494957543325e-09
0.9983768451427104 0.9983768507416579
0.041409935050506726 0.04141357093874235
0.0 0.0
0.9618889529603754 0.9740354400090958
5.733234871813186e-15 5.733234871813186e-15
2.337499644689425e-09 1.2983672478521135e-07
0.0 0.0
0.5116443959163448 0.5130053892709604
4.8333305529646315e-09 4.605119443179213e-09
2.3787027495093072e-08 2.3787027495093072e-08
3.5473864089591466e-06 3.5096281518091947e-06
3.3749993281058838e-06 5.623136674838753e-06
0.003530867758311513 0.4137746236459157
2.530842876430689e-09 2.530842876430689e-09
0.0064356652284976515 0.007852406975375958
0.00021529475356409542 0.00021529475339809292
0.03827712696576165 0.9787915868983215
0.008134768895547075 0.008212013204053523
7.225257740054106e-07 0.00023862863949624573
0.7835431749366171 0.8073452150281749
0.09249394278371213 0.011502911129961348
0.003316607020526518 0.002400059722603101
4.271872921899984e-07 1.0136396124169256e-10
0.7469848515882553 0.9755727044299441
2.2332070270181806e-05 0.0018279784013263644
2.4308016406637427e-08 2.4308016406637427e-08
0.0016991693796773255 0.0016983602888408745
2.6310667583123254e-07 3.4562121059857356e-07
5.0082427962674516e-08 2.1311401085246944e-05
9.449189726661496e-06 9.577136485544864e-06
0.3037319167101791 0.356422288966751
0.001305847100300145 0.16509812170212945
0.04986243399379056 0.04986243399379056
0.00011739935290710934 0.0002081673457820041
0.9784797092292249 0.9784784193077056
0.0025851922337648274 0.0025851922337648274
2.1151242438597895e-06 0.5474821260457307
2.804079316672231e-07 2.799227666651605e-07
7.288149194452122e-10 1.2627913986929654e-06
0.5922013271104573 0.870547807750053
0.00010511197329955963 7.490831803926658e-05
0.8165129835806235 0.8170891728419335
0.3452724572654435 0.9092979811585142
0.001257280975838214 0.001364719473494364
1.13621231001662e-10 0.0
7.982874738064767e-07 6.519290504317363e-05
7.018269417020281e-06 1.9659739173096825e-05
0.5260217757994922 0.5259345623298144
0.020020291784566886 0.020020291784566886
8.248952526882722e-05 8.248951866109612e-05
0.7563831784891696 0.7563831784891696
8.910962185497012e-07 8.891654233697044e-07
0.6823676045189431 0.9362068839258052
0.013295984920674544 0.013295984920674544
8.471099758664088e-05 0.297142624730668
8.472250613614832e-07 8.472250613614832e-07
0.9893998006878293 0.9893266477708477
3.51364912568253e-09 9.276784018957678e-09
1.0440849837745481e-08 1.0440849837745481e-08
1.5434965863704377e-07 0.00036462520791522756
0.0014984534813293439 0.0014657987448527664
1.1430353769361305e-07 0.0008611597553143894
2.289624284169352e-07 2.3047055556859686e-07
0.17949485019946568 0.3452182002320209
0.003131776824482857 0.9898426945807638
0.01524281094824345 0.015242810946503434
0.3481440095574222 0.9987367275059564
9.837480424300513e-07 0.0003523767036791462
0.16377911611441198 0.9915405471282186
2.9678157976039936e-08 0.9999999998758463
2.486964455006962e-06 2.486964455006962e-06
4.986272498627051e-07 4.986272498627051e-07
0.962484098066843 0.9606489722603432
1.976068036189855e-06 3.686785769215957e-07
1.0634067725549779e-07 1.0791093350031089e-06
0.00018220135444415325 0.00018220135444415325
0.08665590798555424 0.9999998482907523
0.8807365745762836 0.8809764102367527
0.9999988407348637 0.9999999609895014
0.3006444019386193 0.3006444019370992
0.0004430423999989382 0.0009918008352125735
0.43160597025466046 0.9999993039271206
0.0001383572232924165 0.0001383572232924165
0.9346035914355779 0.9810661921328915
1.3454712223592613e-11 1.3631561753342996e-11
0.9996508406125889 0.9993860274268622
0.2557889582528077 0.15366365901977186
1.8486037803305217e-06 1.8486037803305217e-06
0.002077989072720078 0.002077989072720078
0.0004268284029360728 8.624599310617037e-07
3.6498637821692616e-10 3.503858181548084e-10
2.3789204189517895e-07 0.004198029093419212
0.0012989102012997372 0.0012989102013015391
2.4217616377449143e-08 2.42247405030865e-08
0.783193158605227 0.787012345312128
0.0314885131180365 6.34121055039803e-06
5.906412354825493e-07 5.919021481817636e-07
0.9823891652574863 0.9823891652574941
1.6787797552009726e-05 1.6787797552009726e-05
0.4367907054259878 0.02274090334531074
0.00027999184192451274 0.0023088946195797488
0.0057311952466802445 0.03370195644700677
1.5430029878176164e-07 1.6780607424482909e-06
0.3072773449226276 0.2356332950002139
0.00732974563600174 0.009053888454062861
0.01423036279228876 0.01423036279228876
0.46477327569961235 0.40915282509193407
0.034361538487870484 0.12226966480828325
0.24395658860420547 0.244093950314673
0.30025382701938763 0.299217135409042
0.012352339159070726 0.012352339159070726
0.07142167140825469 0.10170218508558528
0.02064878658095837 0.01762835639506592
0.08132496865885804 0.08132496865885804
0.040308265406252916 0.02868592902580019
0.016031272806654798 0.008032212957595526
0.05036865165938484 0.05036865165938484
0.15870398885773415 0.16064002498332844
0.0 0.0
5.328553777149281e-06 5.328553777149281e-06
0.08220898522638824 0.0917773462785708
0.21785580016861839 0.21785580016861839
0.034556493649907795 0.3791896857888734
0.02096803398539257 0.04056678837082857
0.03606891001132047 0.10449068229185632
0.0839887485923455 0.38615197762268555
0.06892700511695192 0.043083065951443594
0.08598776309035497 0.08598776309035497
0.004650714155695861 0.019033113494368634
0.1348841688522431 0.1348841688522431
0.05090742499810381 0.0507041718153098
0.11244761396597083 0.2937467995256928
0.015597533175071943 0.05061971944916945
0.24814872904064705 0.24814872904064705
6.596507818406789e-05 6.596507818406789e-05
0.040007653081207406 0.06612195957600717
0.006318268832803797 0.006318268832803797
0.26117772772996084 0.26117772772980197
0.009839607288647868 0.009839607288647868
0.0 0.0
2.731620168999031e-14 2.731620168999031e-14
0.04256634329462328 0.030501904978336426
0.0394238937546224 0.0394238937546224
0.0 0.0
0.0021381890818051017 0.017763211400700894
7.917531627518001e-15 7.917531627518001e-15
1.387358349692648e-13 1.387358349692648e-13
0.08832361205145867 0.15804771507140278
0.0 0.0
0.028725739289747455 0.028725739289747455
0.006476511661022628 0.010332711098684645
0.056171999890367905 0.056171999890367905
0.01938080538738818 0.01938080538738818
0.005037602565858659 0.005037602565858659
0.060144588812789404 0.0867110667591186
0.0 0.0
0.15690123359108693 0.24159589794786285
0.022507574385834915 0.022507574385834915
0.03765933971791307 0.0992402145842036
0.029571383297942705 0.029571383297942705
0.0 0.0
0.03386308006398157 0.05060841432019855
0.06552623438680581 0.10056504080572873
0.0 0.0
0.2588658976679311 0.2109482821488955
0.043462614141842125 0.057434096576686355
0.13611660797798675 0.15379461759249452
0.048113011391238615 0.09966705324703125
0.1196993859510468 0.12159979026823665
0.10285325359306968 0.1900475395997376
0.028215767028484405 0.028215767028484405
0.1299736790207205 0.17114409927950464
0.14357291542140596 0.19089458128431436
0.0576040032607631 0.0576040032607631
0.09360932297900876 0.09360932297900876
0.29732008892702116 0.3897631845411614
0.1797531634262204 0.13999506120450203
0.22075377018811676 0.22070201078813664
0.18400438317444814 0.19685958964864053
0.24803555590581644 0.24803555590581644
0.0500887007939458 0.3352339466921934
0.09351128065575193 0.0931364380179104
0.40993932281749695 0.42240752357464306
0.041517250378048556 0.11014928598170302
0.10700409157014847 0.25497628835648517
0.3227915781255062 0.33046768818717354
0.05135558599812728 0.11758505611738454
0.39642578181957483 0.49827472143172674
0.16410238720697035 0.16410238720697035
0.03225443234780603 0.021680951374098593
0.289818166394394 0.2970161364420173
0.16949571011868128 0.16949571011868128
0.3003534340263399 0.3003534340263399
0.14655502797225717 0.2873892867395446
0.2662862167492864 0.20673365007487993
0.3635352162732818 0.3635352162732818
0.18081368056404729 0.19109043211688134
0.07389145378513273 0.0292839264389885
0.47137435680357676 0.4628195325096903
0.3941285539417304 0.35856635669377324
0.2806432252195574 0.3514933134259172
0.16856599803421135 0.21863610218162252
0.10314273415861099 0.10361075586626582
0.1528478977323837 0.1528478977323837
0.08405526025302826 0.08405526025302826
0.011486319289279439 0.04669614195016531
0.0002795590229709811 0.0007470348889126249
0.01610128419387269 0.36792034008143254
0.015227630639570526 0.015227630639570526
0.11646002591956618 0.10678205042300144
0.048305663254251494 0.08965787788681576
0.0 0.0
0.10241972615787992 0.08959209688929941
0.4238547938281957 0.43482166423955104
0.07150852938881054 0.1004408354057909
0.0 0.0
0.1727236384740446 0.1727236384740446
0.07383704519918322 0.07383704519918322
0.06412062064075127 0.10116280820464633
0.2625884108322362 0.19079355900256895
0.09250317975735323 0.09606760898228153
0.049808047080652354 0.14061237645566624
0.1742137786781187 0.1742137786781187
0.09233994791000476 0.24820761119535503
0.07436499245214788 0.08442787199762933
0.18323314146012182 0.18323314146012182
0.02556897230704034 0.06395253166701509
0.0013699091104420655 0.0007508449351659785
0.18597212107296768 0.4090115669102646
0.018814619945049866 0.018814619945049866
0.4177980789486968 0.4199674216976994
0.08463353079196417 0.08626433273954406
0.002787929017883331 0.002787929017883331
0.3091929041064416 0.10838628798909597
0.14708719076369206 0.14708719076369206
0.09794682982763189 0.09794682982763189
0.028014432986789694 0.13171668770723982
0.09407587673629311 0.09407587673629311
0.00538316290232583 0.07277331861246271
0.047267722407590744 0.047267722407590744
0.2834347973616047 0.13749093219919042
0.08157126579065217 0.05621345764539678
0.006095072246939768 0.006095072246939768
0.1854572223777737 0.1854572223777737
0.03347161378532758 0.03347161378532758
0.2777283542274539 0.2777283542274539
0.6737897386719527 0.6738425314638347
0.029420668707740568 0.029420668707740568
0.005393783926635189 0.00012393562127385797
0.08895356951401837 0.08895356951401837
0.12093309005967355 0.15274256081826146
0.0 0.0
4.633108185850895e-13 4.633108185850895e-13
0.010959804577535115 0.009973395656701368
3.884980695100977e-06 3.884980695100977e-06
0.00117773793773846 0.0011933847080000917

